Magnetic-Reconnection-Heated Corona Model: Implication of Hybrid Electrons for Hard X-ray Emission of Luminous Active Galactic Nuclei

It is widely accepted that X-ray emission in luminous active galactic nuclei (AGNs) originates from hot corona. To prevent the corona from over-cooling by strong X-ray emission, steady heating to the corona is essential, for which the most promising mechanisms is the magnetic reconnection. Detailed studies of the coupled disc and corona, in the frame of magnetic field transferring accretion-released energy from the disc to the corona, reveal that the thermal electrons can only produce X-ray spectrum with $\Gamma_{\rm 2-10\,keV}>2.1$, which is an inevitable consequence of the radiative coupling of the thermal corona and disc. In the present work, we develop the magnetic-reconnection-heated corona model by taking into account the potential non-thermal electrons accelerated in the magnetic reconnection process, in addition to the thermal electrons. We show that the features of the structure and spectrum of the coupled disc and corona can be affected by the fraction of magnetic energy allocated to thermal electrons. Furthermore, we investigate the effects of the power-law index and energy range of non-thermal electrons and the magnetic field on the spectrum. It is found that the X-ray spectrum from the Comptonization of the hybrid electrons can be flatter than that from thermal electrons only, in agreement with observations. By comparing with the observed hard X-ray data, we suggest that a large fraction ($>40\%$) of the magnetic energy be allocated to the non-thermal electrons in the luminous and flat X-ray spectrum AGNs.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
